LoTA-N2N: Local Trace Adaptation for Zero-Shot Self-Supervised Image Denoising

Single-image self-supervised denoising replaces unavailable clean targets with surrogate targets constructed from noisy observations. Its effectiveness therefore depends on how closely the surrogate objective remains aligned with supervised denoising, especially when noise is correlated, spatially nonstationary, or unknown. We express the discrepancy between a broad class of MSE-based self-supervised objectives and supervised MSE as a parameter-independent constant and a trace interaction between the surrogate-target residual and the prediction error. The corresponding gradient discrepancy is determined by the gradient of this interaction. This formulation provides a common view of paired-noise, blind-spot, weak-noise, re-corruption, and sub-image methods, while revealing that a small global interaction may conceal substantial positive and negative regional interactions through spatial cancellation. Building on these observations, we propose LoTA-N2N, a two-stage zero-shot adaptation framework. Stage 1 trains a denoiser on complementary sub-image pairs and freezes it to construct detached clean-sub-image proxies. Stage 2 estimates the residual--prediction interaction using these proxies and suppresses its patch-wise absolute magnitude. We show that the local construction prevents spatial cancellation and upper-bounds the magnitude of the corresponding global interaction. Experiments across natural, confocal, and X-ray images, complemented by iteration-matched controls, controlled noise shifts, and gradient diagnostics, show consistent gains over MSE-only adaptation under IID, spatially varying, and mixed noise. Overall, LoTA-N2N demonstrates that estimated local interaction and spatial cancellation control provide effective design principles for single-image self-supervised denoising without paired clean targets, repeated acquisitions, or a predefined re-corruption model.

==> README.txt <==
LoTA-N2N ICLR 2026 Overleaf package
===================================

Main file: main.tex
Bibliography: ref.bib

This package uses the latest official ICLR template currently published by
ICLR: the ICLR 2026 submission template. Keep \iclrfinalcopy commented for an
anonymous submission. Uncomment it only for the camera-ready version after
replacing the anonymous author block with the real author information.

The source document refers to the following figure files, which were not
included in the supplied attachment:

  Figure_2.pdf
  Figure_4.pdf
  Figure_5.pdf
  Figure_7.pdf
  Figure_8.pdf
  Figure_10.pdf

main.tex intentionally renders a labeled placeholder when one of these files
is absent, so the project remains compilable. Upload the real PDFs using the
exact filenames above to restore the figures.

ICLR 2026 initial submissions allow at most 9 pages of main text. References
and appendices do not count toward that limit under the official author guide.

